Near-optimal-sample estimators for spherical Gaussian mixtures

Statistical and machine-learning algorithms are frequently applied to high-dimensional data. In many of these applications data is scarce, and often much more costly than computation time. We provide the first sample-efficient polynomial-time estimator for high-dimensional spherical Gaussian mixtures. For mixtures of any $k$ $d$-dimensional spherical Gaussians, we derive an intuitive spectral-estimator that uses $\mathcal{O}_k\bigl(\frac{d\log^2d}{\epsilon^4}\bigr)$ samples and runs in time $\mathcal{O}_{k,\epsilon}(d^3\log^5 d)$, both significantly lower than previously known. The constant factor $\mathcal{O}_k$ is polynomial for sample complexity and is exponential for the time complexity, again much smaller than what was previously known. We also show that $\Omega_k\bigl(\frac{d}{\epsilon^2}\bigr)$ samples are needed for any algorithm. Hence the sample complexity is near-optimal in the number of dimensions. We also derive a simple estimator for one-dimensional mixtures that uses $\mathcal{O}\bigl(\frac{k \log \frac{k}{\epsilon} }{\epsilon^2} \bigr)$ samples and runs in time $\widetilde{\mathcal{O}}\left(\bigl(\frac{k}{\epsilon}\bigr)^{3k+1}\right)$. Our other technical contributions include a faster algorithm for choosing a density estimate from a set of distributions, that minimizes the $\ell_1$ distance to an unknown underlying distribution.

==> comments_jayadev.txt <==
abstract: much more costly than \to costlier?
Alon wrote it so leaving as it is
in the complexity of 3k+1, why do we still have k in the subscript? log facots
removed them

page 1: first paragraph last line, 2 commas.
consider data in 1000 dimensions or deal with data in 1000 ...
Changed

however, their algorithm uses  d^{100} samples
We sure about this?? some reviewer asked this??
I think we are sure about this
Yes

PAC learning does not approximate each mixture component. 
==> Is it clear? May be mention parameter learning, as all
these people refer to it? or just clarify that paragraph. 
According to me it is a very important paragraph. 
I think its clear

simplistic \to simple
Dpme

page 2:

tight up to an \epsilon factor \to tight up to a factor of \epsilon?
Changed

should we cite the d^{12} \ie odonnell at that location again
Cited

twice we say it can be shown in the same line ( or their simple
modifications...)
Changed 

last line of this page: do we mention about dk lower bound here?
Changed

page 3:
k one dimensional is ok i think. we have k-one dimensional 
Gaussians in the first paragraph
Okay
final word samples and in time ... samples remove samples.
Done

1.4: 
and uses ... samples \to and uses/using ... independent samples
done

simplicity, consider spherical ... have means \to means?
may be say with means bounded or something like that
Done

hence scherre impliea => may be just say log of 2^{O(dk)}
is dk? hehe
 :)

a looser concentraion=> looser to weaker??
Done
but still there are some corner cases \to remove the ''still there are''
onope

may be change the wordings fair bit of effort and space ??
nope

we introduce notation \to introduce the notations
Done

give a lower bound \to state the lower bound(s)
One lower bound 

last paragraph of section 1.4 read again, esp last line
Done

section 2. 

2.2 our algo also obtains ... one that is close (in l1 distance ?)
Done
9D(f, F) not completely correct ... the additive term of 1/sqrt{n}?
Done
we propose a variant of this method \to remove of this method
done
For our problem $T=d$ and $|F| = O(d^2)$. I dont understand what
this means, T may be is $dk$?? and i dont get what the other is.
Done
2.3  
one dimensional Gaussians \to Gaussians
??
with error probability $\le/3$ not clear \to with probability $\ge2/3$?
Done

definition in Lemma 4. Remove $\forall$
Done
in proof of cor 5 use one less line
???
By pigeon hole \to By the pigeon hole
Done
Therefore, (comma)
Done
from a particular component j, \to get j to previous line
may be from $j$Th component ...
Okay
Mention how Example 7 is related to spectral convergence ??
YOu write it later ... but may be some geometric view/
intuition ... that when things are far little perturbation
can give vast errors in estimating the span .... ?
Okayish
such that means within each cluster are close \to means of
components in the same cluster are close?



